Let the Batch Decide, On- or Off-Policy: Effective Sample Size for RL Post-Training

Reinforcement learning (RL) is structurally harder than supervised learning because the policy changes the data distribution it learns from. The resulting fragility is especially visible in large-model training using nominally on-policy RL, where the training and rollout systems can differ in numerical precision, sampling and other implementation details. The common approach handles this difference by constraining the update with a fixed clip range, so the algorithm becomes more sensitive to its configuration and must be retuned whenever the task, model scale or distribution mismatch changes. We argue that the fragility traces to two linked concerns that this one fixed range has to cover. The first is a trust-region concern: an update should not move the policy too far from its current value. The second is an off-policy concern: data from older or different behavior policies should influence the update only to the extent that the update remains reliable. Neither concern is a constant to set in advance, and the policy ratios of the current batch show how severe each one is. We adopt P3O, a simple yet effective batch-adaptive objective from prior work that replaces fixed clipping with the normalized effective sample size of the per-token policy ratios, which we take against the rollout engine's log-probabilities. The same statistic caps the score-function weight and sets the strength of an off-policy regularizer, so the update stays close to the on-policy update when the ratios are close to one. When stale or mismatched data concentrate the ratios, the update tightens but keeps a nonzero score-function weight on every token. Experiments on math reasoning show that P3O compares favorably with tuned baselines and, under FP8 rollouts on Qwen3-8B-Base, avoids the late collapse of GRPO. P3O adds no new objective hyper-parameters and removes the clip range.

==> plot_data/async_plot.csv <==
step,p3o_async_m5,p3o_async_m5_s2,grpo_async_m5,grpo_async_m5_s2
1,0.3549655851,0.3495049505,0.3657314629,0.3617443013
2,0.381294964,0.3804195804,0.3784172662,0.3766048502
3,0.6506955178,0.5502008032,0.6645468998,0.5228677379
4,0.5278551532,0.426035503,0.5546334716,0.2283922974
5,0.4832962138,0.5927835052,0.4507542147,0.4430894309
6,0.4378283713,0.619612069,0.2365107914,0.6272264631
7,0.4376876877,0.5818181818,0.2799602188,0.6754658385
8,0.4702320888,0.5677655678,0.4570135747,0.551369863
9,0.5606860158,0.4970263381,0.5139275766,0.6396965866
10,0.4825646794,0.5263157895,0.6002460025,0.5567867036
11,0.4881602914,0.5401459854,0.6639477977,0.5974178404
12,0.5729877217,0.623880597,0.6106983655,0.644361834
13,0.5360230548,0.646978022,0.6174016687,0.6027568922
14,0.5211267606,0.5727391874,0.5654396728,0.6242118537
15,0.5453608247,0.5983026874,0.5327868852,0.5814196242
16,0.5025380711,0.555408971,0.5633802817,0.5925572519
17,0.5669586984,0.5868772783,0.5828571429,0.6107526882
18,0.4902186421,0.5845410628,0.5036057692,0.6316371681
19,0.5407407407,0.6216545012,0.5500603136,0.6476635514
20,0.5765432099,0.603021978,0.5809641533,0.6127853881
21,0.5698393078,0.6229086229,0.5408653846,0.6262295082
22,0.5811577753,0.6594724221,0.546961326,0.5931528662
23,0.5404494382,0.6209573092,0.5659574468,0.6086248983
24,0.5627198124,0.6464379947,0.5710723192,0.6401606426
25,0.5630952381,0.6364795918,0.5600490196,0.6203473945
26,0.5523465704,0.6552147239,0.5555555556,0.6222723853
27,0.5786240786,0.681122449,0.5992167102,0.6167621777
28,0.5608591885,0.6397790055,0.5224043716,0.6197183099
29,0.5677966102,0.658436214,0.5307068366,0.6300072833
30,0.558985667,0.6134831461,0.5343915344,0.6462436178
31,0.5628245067,0.6413301663,0.4994438265,0.6419836957
32,0.5763813651,0.6558197747,0.5068349106,0.645184136
33,0.6018411968,0.6623831776,0.5594002307,0.6220930233
34,0.5817641229,0.6582010582,0.5241596639,0.6155827431
35,0.5781563126,0.6201201201,0.5251046025,0.6293800539
36,0.5594855305,0.6257449344,0.478974359,0.6260697828
37,0.6194196429,0.6659217877,0.5408271474,0.6198019802
38,0.6032887975,0.6693735499,0.5301724138,0.6114844227
39,0.5804347826,0.6503759398,0.5351351351,0.6247557003
40,0.5556603774,0.664882227,0.5188583078,0.6371911573
41,0.5691699605,0.6622662266,0.5033112583,0.6365809922
42,0.600844773,0.7099056604,0.5360934183,0.624516129
43,0.5631163708,0.6317016317,0.4866803279,0.6108949416
44,0.59765625,0.7212765957,0.5214659686,0.6116382037
45,0.5242047026,0.6915995397,0.5523529412,0.6131896005
46,0.5696202532,0.6869871043,0.5121654501,0.5998814464
47,0.5975975976,0.7127272727,0.5332496863,0.6092879257
48,0.5555555556,0.7051142546,0.543699187,0.6298909557
49,0.5679124886,0.666001994,0.4957627119,0.6054866101
50,0.6069469835,0.6972067039,0.5102925244,0.6181448883

==> plot_data/clipping_ratio_plot_qwen25.csv <==
step,clip02,clip04,clip06,p3o,grpo_mean,grpo_std
1,0.1987304688,0.1987304688,0.1987304688,0.2094726563,0.1987304688,0
2,0.2104492188,0.2104492188,0.2104492188,0.2060546875,0.2104492188,0
3,0.2075195313,0.2075195313,0.2075195313,0.2060546875,0.2075195313,0
4,0.21484375,0.216796875,0.2211914063,0.1977539063,0.2176106771,0.003251136804
5,0.2319335938,0.2270507813,0.2260742188,0.2241210938,0.2283528646,0.003139209232
6,0.2177734375,0.2177734375,0.2138671875,0.1997070313,0.2164713542,0.002255274489
7,0.1938476563,0.20703125,0.2075195313,0.2397460938,0.2027994792,0.007756349308
8,0.2329101563,0.2309570313,0.234375,0.2329101563,0.2327473959,0.001714787371
9,0.21484375,0.2080078125,0.2080078125,0.232421875,0.2102864583,0.003946730356
10,0.2177734375,0.2236328125,0.2241210938,0.2329101563,0.2218424479,0.00353231356
11,0.2456054688,0.2451171875,0.2275390625,0.2392578125,0.2394205729,0.01029258579
12,0.2348632813,0.2275390625,0.2329101563,0.2470703125,0.2317708334,0.003792701915
13,0.2631835938,0.24609375,0.2451171875,0.25,0.2514648438,0.01016047466
14,0.234375,0.2436523438,0.2377929688,0.2392578125,0.2386067709,0.004691906046
15,0.2368164063,0.2202148438,0.2099609375,0.23046875,0.2223307292,0.01355218725
16,0.2817382813,0.265625,0.26171875,0.25,0.2696940104,0.01061192927
17,0.2392578125,0.232421875,0.2490234375,0.2373046875,0.240234375,0.008343753658
18,0.2573242188,0.2485351563,0.2456054688,0.234375,0.2504882813,0.006098630858
19,0.287109375,0.2651367188,0.2563476563,0.2290039063,0.26953125,0.01584470773
20,0.23828125,0.2436523438,0.2202148438,0.2197265625,0.2340494792,0.01227843698
21,0.2475585938,0.2495117188,0.2294921875,0.2221679688,0.2421875,0.01103774862
22,0.2231445313,0.2290039063,0.2338867188,0.2290039063,0.2286783855,0.005378486863
23,0.2495117188,0.2465820313,0.244140625,0.2465820313,0.2467447917,0.002689243456
24,0.275390625,0.2778320313,0.2626953125,0.2524414063,0.2719726563,0.008126619636
25,0.21875,0.2407226563,0.2124023438,0.2080078125,0.2239583334,0.01486119367
26,0.2578125,0.2587890625,0.2543945313,0.2685546875,0.2569986979,0.002307527133
27,0.2260742188,0.24609375,0.2290039063,0.2358398438,0.2337239584,0.01081224195
28,0.2397460938,0.2534179688,0.248046875,0.2529296875,0.2470703125,0.006888054674
29,0.21875,0.236328125,0.2299804688,0.224609375,0.2283528646,0.008901372995
30,0.2197265625,0.2426757813,0.2377929688,0.25,0.2333984375,0.01208927581
31,0.2275390625,0.2475585938,0.2353515625,0.2485351563,0.2368164063,0.01008983319
32,0.2412109375,0.2451171875,0.2314453125,0.2202148438,0.2392578125,0.007042092335
33,0.2348632813,0.2573242188,0.248046875,0.2729492188,0.2467447917,0.01128693909
34,0.220703125,0.2485351563,0.2392578125,0.2822265625,0.2361653646,0.01417137668
35,0.21875,0.2216796875,0.2314453125,0.2294921875,0.2239583333,0.006647323521
36,0.2509765625,0.2749023438,0.2807617188,0.2573242188,0.2688802084,0.0157793685
37,0.2236328125,0.251953125,0.2495117188,0.2705078125,0.2416992188,0.01569351435
38,0.2236328125,0.2490234375,0.2421875,0.2314453125,0.23828125,0.01313830473
39,0.232421875,0.2700195313,0.2631835938,0.2758789063,0.2552083334,0.02002746924
40,0.2080078125,0.2353515625,0.2568359375,0.2470703125,0.2333984375,0.02447258611
41,0.25,0.2958984375,0.2685546875,0.2456054688,0.271484375,0.02308904378
42,0.2319335938,0.2622070313,0.2592773438,0.2470703125,0.251139323,0.01669702943
43,0.2368164063,0.2563476563,0.2548828125,0.244140625,0.2493489584,0.01087819322
44,0.212890625,0.2333984375,0.2412109375,0.240234375,0.2291666667,0.01462672001
45,0.26953125,0.2729492188,0.2841796875,0.2783203125,0.2755533854,0.007663579006
46,0.23828125,0.2651367188,0.263671875,0.267578125,0.2556966146,0.01509992169
47,0.234375,0.2749023438,0.2666015625,0.2622070313,0.2586263021,0.02140840916
48,0.232421875,0.2529296875,0.2529296875,0.2309570313,0.24609375,0.01184019107
49,0.2573242188,0.2778320313,0.263671875,0.2788085938,0.2662760417,0.01049899312
50,0.2421875,0.267578125,0.265625,0.27734375,0.2584635417,0.01412925418

==> plot_data/clipping_ratio_plot_qwen34.csv <==
step,clip02,clip04,clip06,p3o_reward,p4o_reward,grpo_mean,grpo_std
1,0.06591796875,0.06591796875,0.06591796875,0.06591796875,0.06591796875,0.06591796875,0
2,0.08447265625,0.08447265625,0.08447265625,0.08447265625,0.08447265625,0.08447265625,0
3,0.091796875,0.091796875,0.091796875,0.091796875,0.091796875,0.091796875,0
4,0.09423828125,0.09619140625,0.09814453125,0.09765625,0.1010742188,0.09619140625,0.001953125
5,0.1240234375,0.1323242188,0.138671875,0.1411132813,0.125,0.1316731771,0.007345888084
6,0.1630859375,0.1577148438,0.1743164063,0.1572265625,0.1645507813,0.1650390625,0.008471363073
7,0.1796875,0.1752929688,0.177734375,0.1728515625,0.1611328125,0.1775716146,0.002201782106
8,0.25390625,0.2416992188,0.2641601563,0.2495117188,0.2265625,0.2532552083,0.01124461292
9,0.271484375,0.2578125,0.2939453125,0.2592773438,0.2548828125,0.2744140625,0.01824369306
10,0.34765625,0.3291015625,0.3823242188,0.3408203125,0.3408203125,0.3530273438,0.02701479725
11,0.4208984375,0.3842773438,0.4487304688,0.4116210938,0.3935546875,0.41796875,0.03232628392
12,0.4716796875,0.4345703125,0.48046875,0.4462890625,0.458984375,0.4622395833,0.02436192349
13,0.5029296875,0.4921875,0.5385742188,0.50390625,0.48828125,0.5112304688,0.02428186867
14,0.5063476563,0.4877929688,0.5151367188,0.4794921875,0.4916992188,0.5030924479,0.01395949326
15,0.4663085938,0.4741210938,0.4819335938,0.453125,0.4482421875,0.4741210938,0.0078125
16,0.53125,0.5336914063,0.5102539063,0.5249023438,0.5258789063,0.5250651042,0.01288482844
17,0.5029296875,0.5283203125,0.5024414063,0.4921875,0.4873046875,0.5112304688,0.01480225234
18,0.49609375,0.50390625,0.5083007813,0.4995117188,0.4990234375,0.5027669271,0.006182753878
19,0.5063476563,0.52734375,0.513671875,0.5009765625,0.5166015625,0.5157877604,0.01065676858
20,0.4633789063,0.4990234375,0.4750976563,0.4951171875,0.4853515625,0.4791666667,0.01816729992
21,0.44921875,0.4838867188,0.48828125,0.4711914063,0.4750976563,0.4737955729,0.02139726956
22,0.4282226563,0.4677734375,0.4936523438,0.4580078125,0.4877929688,0.4632161458,0.03295205126
23,0.4516601563,0.5102539063,0.5234375,0.4946289063,0.521484375,0.4951171875,0.03820781281
24,0.4541015625,0.5083007813,0.5180664063,0.4916992188,0.4970703125,0.4934895833,0.03445872889
25,0.416015625,0.4736328125,0.5190429688,0.4995117188,0.5048828125,0.4695638021,0.05163405876
26,0.4067382813,0.466796875,0.4990234375,0.4770507813,0.4868164063,0.4575195313,0.04683683749
27,0.3579101563,0.453125,0.4638671875,0.4482421875,0.4877929688,0.4249674479,0.05832117045
28,0.35546875,0.4711914063,0.5190429688,0.4912109375,0.5043945313,0.4485677083,0.08410115957
29,0.322265625,0.4741210938,0.5249023438,0.490234375,0.50390625,0.4404296875,0.1054359668
30,0.291015625,0.4672851563,0.5170898438,0.4946289063,0.5102539063,0.4251302083,0.1187862274
31,0.2387695313,0.4750976563,0.4946289063,0.498046875,0.4956054688,0.4028320313,0.1424175037
32,0.232421875,0.4770507813,0.5263671875,0.51953125,0.537109375,0.4119466146,0.157416251
33,0.224609375,0.4755859375,0.5278320313,0.5053710938,0.5166015625,0.4093424479,0.1621022663
34,0.158203125,0.470703125,0.517578125,0.5190429688,0.5268554688,0.3821614583,0.1953645764
35,0.126953125,0.4375,0.5048828125,0.5083007813,0.4965820313,0.3564453125,0.2015815194

==> plot_data/fp8_plot_qwen25.csv <==
step,p3o,grpo
1,0.2013888889,0.2013888889
2,0.1918402778,0.1927083333
3,0.1935763889,0.1944444444
4,0.1848958333,0.1866319444
5,0.1961805556,0.2048611111
6,0.1701388889,0.1710069444
7,0.2013888889,0.1987847222
8,0.2369791667,0.2387152778
9,0.2152777778,0.2118055556
10,0.203125,0.2100694444
11,0.2291666667,0.2230902778
12,0.2256944444,0.2274305556
13,0.2482638889,0.2473958333
14,0.2682291667,0.2708333333
15,0.2100694444,0.203125
16,0.2699652778,0.2690972222
17,0.2552083333,0.2586805556
18,0.2508680556,0.2447916667
19,0.2161458333,0.2170138889
20,0.2456597222,0.2421875
21,0.2508680556,0.2413194444
22,0.2161458333,0.2126736111
23,0.2256944444,0.2439236111
24,0.2395833333,0.2421875
25,0.1987847222,0.2057291667
26,0.2786458333,0.2786458333
27,0.2118055556,0.2144097222
28,0.2517361111,0.2447916667
29,0.2230902778,0.2421875
30,0.21875,0.2135416667
31,0.2326388889,0.2178819444
32,0.2421875,0.2543402778
33,0.2413194444,0.2604166667
34,0.2378472222,0.2395833333
35,0.2144097222,0.2282986111
36,0.1996527778,0.2152777778
37,0.2769097222,0.2769097222
38,0.2213541667,0.2526041667
39,0.2430555556,0.2682291667
40,0.2465277778,0.2569444444
41,0.2326388889,0.2621527778
42,0.2135416667,0.2413194444
43,0.2517361111,0.2491319444
44,0.2265625,0.2291666667
,,
,,
,,

==> plot_data/fp8_plot_qwen34.csv <==
step,p3o,grpo
1,0.3064236111,0.3072916667
2,0.2769097222,0.2821180556
3,0.2951388889,0.296875
4,0.2934027778,0.3168402778
5,0.28125,0.2855902778
6,0.2960069444,0.3428819444
7,0.2986111111,0.3680555556
8,0.359375,0.4548611111
9,0.3055555556,0.4513888889
10,0.3472222222,0.4340277778
11,0.4348958333,0.5043402778
12,0.4071180556,0.46875
13,0.4340277778,0.4982638889
14,0.4739583333,0.4973958333
15,0.4982638889,0.5043402778
16,0.5503472222,0.5416666667
17,0.5078125,0.5234375
18,0.5121527778,0.4626736111
19,0.5043402778,0.4461805556
20,0.5355902778,0.4201388889
21,0.5069444444,0.3732638889
22,0.5052083333,0.2690972222
23,0.5164930556,0.2682291667
24,0.5477430556,0.1987847222
25,0.5138888889,0.1449652778
26,0.5321180556,0.1102430556
27,0.5,0.05815972222
28,0.5477430556,0.04600694444
29,0.5130208333,0.03385416667
30,0.4921875,0.03993055556
31,0.546875,0.02777777778
32,0.5434027778,0.03472222222
33,0.5234375,0.04079861111
34,0.5486111111,0.0234375
35,0.5225694444,0.02430555556

==> plot_data/p4o_reward_plot.csv <==
step,p4o,grpo,p3o
1,0.22265625,0.22265625,0.22265625
2,0.244140625,0.244140625,0.244140625
3,0.26611328125,0.26611328125,0.26611328125
4,0.314453125,0.3046875,0.3125
5,0.3623046875,0.36865234375,0.35888671875
6,0.423828125,0.44580078125,0.44775390625
7,0.42822265625,0.45166015625,0.46142578125
8,0.5126953125,0.6083984375,0.60595703125
9,0.50927734375,0.5771484375,0.58349609375
10,0.6142578125,0.68017578125,0.69384765625
11,0.63037109375,0.69677734375,0.68994140625
12,0.6728515625,0.6962890625,0.68212890625
13,0.67236328125,0.68896484375,0.67919921875
14,0.66845703125,0.6826171875,0.64892578125
15,0.60302734375,0.63623046875,0.60009765625
16,0.60107421875,0.6923828125,0.6669921875
17,0.35595703125,0.6591796875,0.63427734375
18,0.1552734375,0.63720703125,0.62548828125
19,0.09130859375,0.6298828125,0.63818359375
20,0.0390625,0.5810546875,0.630859375
21,0.01611328125,0.5673828125,0.62255859375
22,0.0126953125,0.43603515625,0.60595703125
23,0.0126953125,0.19921875,0.6455078125
24,0.01171875,0.162109375,0.6591796875
25,,0.12353515625,0.66162109375
26,,0.20703125,0.62060546875
27,,0.240234375,0.6103515625
28,,0.24658203125,0.63427734375
29,,0.2109375,0.63427734375
30,,0.15966796875,0.6064453125
31,,0.1171875,0.60791015625
32,,0.08935546875,0.6328125
33,,,0.59375
34,,,0.59765625
35,,,0.56591796875
36,,,0.6337890625


==> plot_data/p4o_reward_plot2.csv <==
step,p4o,p3o,grpo,grpo_clip04
1,0.06591796875,0.06591796875,0.08544921875,0.06591796875
2,0.08447265625,0.08447265625,0.108154296875,0.08447265625
3,0.091796875,0.091796875,0.09892525647288715,0.091796875
4,0.10107421875,0.09765625,0.10888671875,0.09619140625
5,0.125,0.14111328125,0.128662109375,0.13232421875
6,0.16455078125,0.1572265625,0.14990234375,0.15771484375
7,0.1611328125,0.1728515625,0.125244140625,0.17529296875
8,0.2265625,0.24951171875,0.1484375,0.24169921875
9,0.2548828125,0.25927734375,0.12872496336101613,0.2578125
10,0.3408203125,0.3408203125,0.139404296875,0.3291015625
11,0.3935546875,0.41162109375,0.14652014652014653,0.38427734375
12,0.458984375,0.4462890625,0.131103515625,0.4345703125
13,0.48828125,0.50390625,0.13037109375,0.4921875
14,0.49169921875,0.4794921875,0.13818359375,0.48779296875
15,0.4482421875,0.453125,0.13220918866080156,0.47412109375
16,0.52587890625,0.52490234375,0.1536019536019536,0.53369140625
17,0.4873046875,0.4921875,0.1513671875,0.5283203125
18,0.4990234375,0.49951171875,0.15681485100146556,0.50390625
19,0.5166015625,0.5009765625,0.1572265625,0.52734375
20,0.4853515625,0.4951171875,0.10671550671550671,0.4990234375
21,0.47509765625,0.47119140625,0.115234375,0.48388671875
22,0.48779296875,0.4580078125,0.13528693528693528,0.4677734375
23,0.521484375,0.49462890625,0.125244140625,0.51025390625
24,0.4970703125,0.49169921875,0.15966796875,0.50830078125
25,0.5048828125,0.49951171875,0.13706327876862937,0.4736328125
26,0.48681640625,0.47705078125,0.14501953125,0.466796875
27,0.48779296875,0.4482421875,0.15018315018315018,0.453125
28,0.50439453125,0.4912109375,0.128173828125,0.47119140625
29,0.50390625,0.490234375,0.137451171875,0.47412109375
30,0.51025390625,0.49462890625,0.113037109375,0.46728515625
31,0.49560546875,0.498046875,0.135009765625,0.47509765625
32,0.537109375,0.51953125,0.18769470404984423,0.47705078125
33,0.5166015625,0.50537109375,0.16637257373329972,0.4755859375
34,0.52685546875,0.51904296875,0.134765625,0.470703125
35,0.49658203125,0.50830078125,0.135986328125,0.4375
36,,,0.169921875,
37,,,0.158203125,
38,,,0.14822954822954823,
39,,,0.159912109375,
40,,,0.14847374847374847,
41,,,0.1845703125,


==> plot_data/pass_at_k_clip_avg.csv <==
k,baseline_4k,grpo_mean,grpo_std,p3o
1,0.058583,0.159833,0.098502,0.202278
2,0.084596,0.204442,0.121830,0.263478
3,0.103075,0.228632,0.133423,0.298096
4,0.117632,0.245248,0.140579,0.320772
5,0.129519,0.258098,0.145578,0.337023
6,0.139453,0.268656,0.149331,0.349542
7,0.147916,0.277644,0.152273,0.359766
8,0.155246,0.285488,0.154649,0.368506
9,0.161681,0.292461,0.156610,0.376243
10,0.167394,0.298749,0.158257,0.383277
11,0.172515,0.304481,0.159660,0.389806
12,0.177138,0.309748,0.160868,0.395964
13,0.181341,0.314617,0.161916,0.401854
14,0.185185,0.319137,0.162829,0.407556
15,0.188722,0.323343,0.163625,0.413139
16,0.192000,0.327259,0.164316,0.418667


==> plot_data/pass_at_k_fp8_avg.csv <==
k,baseline_16k,fp8_grpo_iter15,fp8_grpo_iter30,fp8_p3o_iter15,fp8_p3o_iter30
1,0.100639,0.216889,0.010417,0.215306,0.231500
2,0.156596,0.285752,0.017907,0.274667,0.293859
3,0.193290,0.325234,0.023690,0.308789,0.329932
4,0.219592,0.352523,0.028421,0.332714,0.356170
5,0.239756,0.373009,0.032457,0.350908,0.377060
6,0.255952,0.389254,0.036000,0.365560,0.394476
7,0.269362,0.402722,0.039178,0.377919,0.409420
8,0.280699,0.414298,0.042076,0.388732,0.422493
9,0.290437,0.424524,0.044756,0.398458,0.434082
10,0.298922,0.433737,0.047263,0.407383,0.444439
11,0.306422,0.442140,0.049630,0.415689,0.453739
12,0.313148,0.449862,0.051880,0.423494,0.462109
13,0.319267,0.456980,0.054032,0.430880,0.469646
14,0.324907,0.463544,0.056096,0.437911,0.476430
15,0.330167,0.469583,0.058083,0.444639,0.482528
16,0.335111,0.475111,0.060000,0.451111,0.488000


==> plot_data/temp_0.6_plot_qwen25.csv <==
step,grpo,p3o
1,0.251953125,0.251953125
2,0.2700195313,0.2700195313
3,0.259765625,0.259765625
4,0.2587890625,0.2622070313
5,0.2670898438,0.2666015625
6,0.2451171875,0.2294921875
7,0.2578125,0.2490234375
8,0.2416992188,0.25390625
9,0.1962890625,0.201171875
10,0.2075195313,0.208984375
11,0.1752929688,0.1767578125
12,0.1801757813,0.1489257813
13,0.1596679688,0.103515625
14,0.05224609375,0.0283203125
15,0.00927734375,0.00439453125
16,0.0205078125,0.02734375
17,0.03564453125,0.00732421875
18,0.0029296875,0
19,0.00439453125,0.0078125
20,0.00634765625,0.001953125
21,0.00830078125,0.0048828125
22,0.00439453125,0
23,0.00830078125,0
24,0.01513671875,0
25,0.005859375,0
26,0.01513671875,0
27,0.01220703125,0
28,0.0166015625,0.00732421875

==> plot_data/temp_0.6_plot_qwen34.csv <==
step,grpo,p3o
1,0.2338867188,0.2338867188
2,0.259765625,0.259765625
3,0.2700195313,0.2700195313
4,0.3115234375,0.3110351563
5,0.3413085938,0.345703125
6,0.4033203125,0.3979492188
7,0.3955078125,0.3959960938
8,0.4965820313,0.4702148438
9,0.4833984375,0.4584960938
10,0.580078125,0.5434570313
11,0.6220703125,0.5737304688
12,0.66796875,0.6064453125
13,0.6728515625,0.6196289063
14,0.6142578125,0.5473632813
15,0.4604492188,0.3598632813
16,0.3715820313,0.25
17,0.2553710938,0.1845703125
18,0.2055664063,0.1762695313
19,0.05859375,0.12890625
20,0.0185546875,0.01318359375
21,0.005859375,0.01025390625
22,0.01806640625,0.0126953125
23,,0.00927734375
24,,0.017578125
25,,0.00634765625
26,,0.00537109375
27,,0.0166015625
28,,0.00927734375

==> plot_data/temp_1.2_plot_qwen25.csv <==
step,grpo,p3o
1,0.1323242188,0.1323242188
2,0.1328125,0.1328125
3,0.1303710938,0.1303710938
4,0.1352539063,0.12109375
5,0.1440429688,0.1430664063
6,0.1259765625,0.1118164063
7,0.1611328125,0.1596679688
8,0.1533203125,0.1528320313
9,0.1342773438,0.1274414063
10,0.150390625,0.150390625
11,0.15234375,0.1518554688
12,0.20703125,0.1909179688
13,0.203125,0.2041015625
14,0.2202148438,0.2114257813
15,0.1987304688,0.1821289063
16,0.216796875,0.2275390625
17,0.2094726563,0.2260742188
18,0.2216796875,0.2548828125
19,0.2124023438,0.2329101563
20,0.193359375,0.2163085938
21,0.1782226563,0.2197265625
22,0.1870117188,0.2001953125
23,0.2172851563,0.2221679688
24,0.2358398438,0.2280273438
25,0.2143554688,0.185546875
26,0.2485351563,0.2299804688
27,0.2270507813,0.2001953125
28,0.22265625,0.2104492188
29,0.2172851563,0.216796875
30,0.2280273438,0.232421875
31,0.2348632813,0.2495117188
32,0.2255859375,0.2504882813
33,0.248046875,0.2534179688
34,0.2690429688,0.2827148438
35,0.216796875,0.2314453125
36,0.228515625,0.2578125

==> plot_data/temp_1.2_plot_qwen34.csv <==
step,p3o,grpo
1,0.22265625,0.22265625
2,0.244140625,0.244140625
3,0.2661132813,0.2661132813
4,0.3125,0.3046875
5,0.3588867188,0.3686523438
6,0.4477539063,0.4458007813
7,0.4614257813,0.4516601563
8,0.6059570313,0.6083984375
9,0.5834960938,0.5771484375
10,0.6938476563,0.6801757813
11,0.6899414063,0.6967773438
12,0.6821289063,0.6962890625
13,0.6791992188,0.6889648438
14,0.6489257813,0.6826171875
15,0.6000976563,0.6362304688
16,0.6669921875,0.6923828125
17,0.6342773438,0.6591796875
18,0.6254882813,0.6372070313
19,0.6381835938,0.6298828125
20,0.630859375,0.5810546875
21,0.6225585938,0.5673828125
22,0.6059570313,0.4360351563
23,0.6455078125,0.19921875
24,0.6591796875,0.162109375
25,0.6616210938,0.1235351563
26,0.6206054688,0.20703125
27,0.6103515625,0.240234375
28,0.6342773438,0.2465820313
29,0.6342773438,0.2109375
30,0.6064453125,0.1596679688
31,0.6079101563,0.1171875
32,0.6328125,0.08935546875
33,0.59375,
34,0.59765625,
35,0.5659179688,
36,0.6337890625,
